Detailed Abundances of Two Very Metal-Poor Stars in Dwarf Galaxies

The most metal-poor stars in dwarf spheroidal galaxies (dSphs) can show the nucleosynthetic patterns of one or a few supernovae. These supernovae could have zero metallicity, making metal-poor dSph stars the closest surviving links to Population III stars. Metal-poor dSph stars also help to reveal the formation mechanism of the Milky Way halo. We present the detailed abundances from Keck/HIRES spectroscopy for two very metal-poor stars in two Milky Way dSphs. One star, in the Sculptor dSph, has [Fe I/H] = -2.40. The other star, in the Ursa Minor dSph, has [Fe I/H] = -3.16. Both stars fall in the previously discovered low-metallicity, high-[alpha/Fe] plateau. Most abundance ratios of very metal-poor stars in these two dSphs are largely consistent with very metal-poor halo stars. However, the abundances of Na and some r-process elements lie at the lower end of the envelope defined by inner halo stars of similar metallicity. We propose that the metallicity dependence of supernova yields is the cause. The earliest supernovae in low-mass dSphs have less gas to pollute than the earliest supernovae in massive halo progenitors. As a result, dSph stars at -3 < [Fe/H] < -2 sample supernovae with [Fe/H] << -3, whereas halo stars in the same metallicity range sample supernovae with [Fe/H] ~ -3. Consequently, enhancements in [Na/Fe] and [r/Fe] were deferred to higher metallicity in dSphs than in the progenitors of the inner halo.

==> table_ew.dat <==
Title: Detailed Abundances of Two Very Metal-Poor Stars in Dwarf Galaxies
Authors: Kirby E.N., Cohen J.G.
Table: Line List with Equivalent Widths
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label    Explanations
--------------------------------------------------------------------------------
   1-  2 A2     ---       Element  Element identification
   4-  5 A2     ---       Ion      Ionization state
   7- 13 F7.2   0.1nm     Lambda   Wavelength; in Angstroms
  15- 19 F5.3   eV        EP       Excitation potential
  21- 27 F7.3   [-]       loggf    Logarithm of oscillator strength
      29 A1     ---     l_EW1      Upper limit flag on EW1
  30- 34 F5.1   0.1pm     EW1      ? Equivalent width in HD 115444 (1)
  36- 39 F4.1   0.1pm    eEW1noi   ? Noise error on EW1  (1)
  41- 44 F4.1   0.1pm    eEW1DAO   ? DAOSPEC error on EW1 (1)
      46 A1     ---     l_EW2      Upper limit flag on EW2
  47- 51 F5.1   0.1pm     EW2      ? Equivalent width in HD 122563 (1)
  53- 56 F4.1   0.1pm    eEW2noi   ? Noise error on EW2 (1)
  58- 61 F4.1   0.1pm    eEW2DAO   ? DAOSPEC error on EW2 (1)
      63 A1     ---     l_EW3      Upper limit flag on EW3  (1)
  64- 68 F5.1   0.1pm     EW3      ? Equivalent width in Scl 1019417 (1)
  70- 73 F4.1   0.1pm    eEW3noi   ? Noise error on EW3  (1)
  75- 78 F4.1   0.1pm    eEW3DAO   ? DAOSPEC error on EW3 (1)
      80 A1     ---     l_EW4      Upper limit flag on EW4  (1)
  81- 85 F5.1   0.1pm     EW4      ? Equivalent width in UMi 20103 (1)
  87- 90 F4.1   0.1pm    eEW4noi   ? Noise error on EW4 (1)
  92- 95 F4.1   0.1pm    eEW4DAO   ? DAOSPEC error on EW4  (1)
--------------------------------------------------------------------------------
Note (1): In units of milli-Angstroms.
--------------------------------------------------------------------------------
Li I  6707.76 0.000  -0.002                                   <  4.8           < 12.4          
O  I  6300.30 0.000  -9.780    3.4  0.3                                                        
O  I  6363.78 0.020 -10.300                                   < 14.9           < 11.4          
Na I  5889.95 0.000   0.108  198.2  0.7  5.7  199.2  2.4  3.5  206.4  3.8       144.1 17.9  5.2
Na I  5895.92 0.000  -0.194  164.0  1.3  3.9  175.2  1.6  5.3  184.0  5.3       106.2 18.4  3.2
Mg I  3829.36 2.710  -0.227                   192.3  0.4                                       
Mg I  4057.51 4.350  -0.900   26.7  0.4  0.7   16.7  0.2        87.0 10.4                      
Mg I  4167.27 4.350  -0.745   36.2  0.6  1.8                   130.0 17.4 12.9                 
Mg I  4702.99 4.350  -0.440   54.6  0.7  1.0                   115.9  4.7  4.1   42.5  4.7  3.6
Mg I  5172.69 2.710  -0.393  181.1  0.5  5.2  209.7  1.1  5.7  332.3  4.6 15.5  167.4  4.5  5.2
Mg I  5183.61 2.720  -0.167  202.4  2.7       241.0  0.2       379.6  4.2       185.7 14.0  6.1
Mg I  5528.39 4.350  -0.498   55.1  0.5  0.9   79.7  0.5  1.0  144.2  2.4        41.6  6.7  5.4
Mg I  5711.09 4.350  -1.724    6.2  0.3  0.7   10.8  0.2  1.0   45.0  2.3                      
Al I  3961.52 0.010  -0.340  114.0  0.5  3.6  145.9  0.7  3.6  218.4 43.2        84.6 23.3 10.3
Si I  3905.52 1.910  -1.041  177.1  1.8  7.7  231.4  0.5       205.6 37.6 33.1                 
Si I  4102.94 1.910  -3.336   55.9  0.5  2.8                   136.8 12.6 10.0   36.7  9.9  7.9
Si I  5948.56 5.080  -1.230    3.8  0.2                         24.2  2.2  1.9                 
Si I  7405.77 5.610  -0.820                                     17.3  1.7                      
Si I  7415.95 5.610  -0.730                                     17.2  1.6                      
Si I  7423.51 5.620  -0.580    5.5  0.2                         22.1  1.7  1.2                 
K  I  7698.97 0.000  -0.176   29.3  0.5  1.1                   126.4  2.1      < 27.4          
Ca I  4226.73 0.000   0.244  164.8  1.3  3.4                   391.9 15.8       184.7 21.1  6.5
Ca I  4289.36 1.880  -0.300   37.4  0.3  1.4   51.3  0.2  1.4   68.6  5.5  5.3                 
Ca I  4302.53 1.900   0.276                    78.1  0.3  1.4  110.1  6.6  4.7   47.7  5.5  3.2
Ca I  4318.65 1.900  -0.210   45.4  0.5  0.8   59.2  0.3  0.8   90.3 11.9 10.2                 
Ca I  4425.44 1.880  -0.358   35.4  1.2  1.0   47.7  0.5  0.5   79.4  8.6  7.6   26.2  5.4     
Ca I  4435.68 1.890  -0.519                    42.1  0.2  0.6                                  
Ca I  4454.77 1.900   0.260   63.7  0.4  1.6   80.3  0.2  1.2  128.2  4.5  4.1   47.6  5.6  4.2
Ca I  4578.56 2.520  -0.558                     8.4  0.1  0.2   22.1  3.0  2.2                 
Ca I  5512.98 2.930  -0.300    3.9  0.3                                                        
Ca I  5581.97 2.520  -0.710    7.5  0.3  0.6   13.2  0.2  0.7   40.4  2.0                      
Ca I  5588.76 2.530   0.210   34.9  0.3  0.6   53.3  0.3  1.0   91.6  3.9  2.8   25.4  2.8     
Ca I  5590.12 2.520  -0.710    7.0  0.2  0.3   14.9  0.2  0.5   33.9  2.3  2.9                 
Ca I  5594.48 2.520  -0.050   25.0  0.3  0.5   37.9  0.3  0.8   77.0  2.7  3.2                 
Ca I  5601.30 2.530  -0.690    7.9  0.3  0.3   13.9  0.2        36.4  2.5  3.2                 
Ca I  5857.47 2.930   0.230   15.4  0.3  0.3   27.7  0.5  1.2   59.0  3.0  2.1                 
Ca I  6162.16 1.900  -0.089   61.5  0.5  1.0                   150.3  1.9        50.8  4.7  3.6
Ca I  6166.45 2.520  -0.900                                     19.1  2.0  1.4                 
Ca I  6169.05 2.520  -0.540                                     32.3  2.2  2.5                 
Ca I  6169.56 2.530  -0.270    9.6  0.2  0.4                    51.9  2.3  2.4                 
Ca I  6471.66 2.530  -0.590    7.7  0.2  0.3                    42.2  1.8  1.3                 
Ca I  6493.78 2.520   0.140   21.9  0.3  0.3                    76.6  1.8  1.7                 
Ca I  6499.65 2.520  -0.590    5.3  0.3  0.2                    30.5  1.8  1.8                 
Ca I  6717.68 2.710  -0.610    6.9  0.3  0.3                    40.3  1.8  1.9                 
Ca I  7148.15 2.710   0.218   24.1  0.6  0.9                    95.3  1.8                      
Sc II 4246.82 0.320   0.242  114.0  0.4  3.0                   196.1  7.4  6.8  103.7  7.1     
Sc II 4314.09 0.620  -0.100                   113.7  0.5       165.2  7.3 18.3   81.5  9.8 11.0
Sc II 4320.74 0.600  -0.250   73.1  0.4  3.1   97.8  0.4  2.5  151.4 10.2  9.6   69.6  8.7  5.9
Sc II 4670.41 1.360  -0.576   17.0  0.9  0.3                    71.8  3.2                      
Sc II 5526.78 1.770   0.020   22.2  0.2        41.6  0.2        81.7  2.1        22.1  4.0     
Sc II 5657.91 1.510  -0.603   14.6  0.2                         76.9  2.3  2.4                 
Sc II 5667.15 1.500  -1.240    3.3  0.2         9.6  0.2  0.6   32.8  2.2  1.8                 
Sc II 5669.04 1.500  -1.120    4.4  0.2        12.6  0.2        42.2  2.2  1.6                 
Sc II 5684.20 1.510  -1.080    5.4  0.2  0.5   14.3  0.2  0.7   34.3  2.9  2.7                 
Sc II 6245.64 1.510  -1.130    4.1  0.2                         41.1  2.1  1.7                 
Sc II 6604.58 1.360  -1.310                                     36.2  1.8  1.3                 
Ti I  3924.53 0.020  -0.937   24.6  0.5  1.0   34.6  0.3  0.7                                  
Ti I  3958.20 0.050  -0.176   64.5  0.8  2.4   79.0  0.4  1.6                                  
Ti I  3998.64 0.050  -0.055   58.7  0.5  1.6                                                   
Ti I  4512.74 0.840  -0.480    8.8  0.3  0.4   14.2  0.2  0.2   43.2  3.5                      
Ti I  4518.03 0.830  -0.324   12.2  0.3  0.2   19.2  0.2  0.3   73.3  4.2  2.9                 
Ti I  4533.24 0.850   0.476   39.8  0.5  0.6   51.9  0.8  0.4   96.2  6.5  5.1   29.3  5.2     
Ti I  4534.78 0.840   0.280   29.6  0.9  0.7   42.6  1.2  0.4   91.0  9.8  4.0   21.9  3.9     
Ti I  4548.76 0.830  -0.354   10.9  0.7  0.8   17.0  0.2  0.3   76.5  8.1  7.8                 
Ti I  4555.49 0.850  -0.488    8.3  0.3  0.5   13.6  0.2  0.3   55.9  3.8  4.2                 
Ti I  4681.92 0.050  -1.071   18.5  0.3  0.5                   102.6  4.0  2.9                 
Ti I  4981.73 0.850   0.504   45.2  0.4  0.8   62.0  0.2  0.7  115.2  5.7  2.9   42.5  4.9  4.1
Ti I  4999.51 0.830   0.250   36.3  0.4  0.5   49.3  0.2  0.6  111.1  2.5        23.0  4.8     
Ti I  5022.86 0.830  -0.434   11.5  0.3  0.3   19.7  0.1  0.5   69.4  2.4  2.0                 
Ti I  5039.96 0.020  -1.130   17.6  0.3  0.4   30.9  0.2  0.5  100.2  2.5  2.8                 
Ti I  5173.75 0.000  -1.118   20.4  0.2  0.7   33.1  0.3  0.4  102.6  2.2  3.2                 
Ti I  5210.38 0.050  -0.883   28.4  0.3  0.4   42.7  0.4  0.3  125.3  2.9  3.2                 
Ti I  5866.47 1.070  -0.840                     7.4  0.2        32.1  2.2  1.8                 
Ti I  6258.10 1.440  -0.355    2.9  0.2                         26.2  1.7                      
Ti I  6258.71 1.460  -0.240    3.6  0.2                         37.7  2.0                      
Ti I  6261.10 1.430  -0.479    2.6  0.2                         26.7  1.8                      
Ti II 3987.61 0.610  -2.730   33.9  1.2  0.9                                                   
Ti II 4012.39 0.570  -1.610                                    114.9 14.4        79.8 11.0     
Ti II 4028.35 1.890  -1.000   42.4  0.5  1.0                   111.6 14.0 16.0                 
Ti II 4301.92 1.160  -1.160                                    119.4  7.1  5.8   51.4  6.5  2.7
Ti II 4312.87 1.180  -1.160                                    126.1 14.8 13.6   59.3  6.3  5.8
Ti II 4399.76 1.230  -1.270   77.8  0.4  1.7   94.0  0.3  1.5  136.7  4.7  4.6   65.9  6.5  6.0
Ti II 4417.72 1.170  -1.430   83.4  0.4  2.2   99.5  0.3  1.9  122.0  8.3  5.5   65.7  6.0  5.2
Ti II 4533.97 1.240  -0.770                                                      84.6  6.8  6.1
Ti II 4563.76 1.220  -0.960                   113.3  0.3  2.0                    74.7  5.8  3.4
Ti II 4571.98 1.570  -0.520                   112.7  0.3  1.7                    82.3  6.1     
Ti II 4583.41 1.160  -2.870   10.9  0.3  0.4   16.7  0.2  0.4   49.9  3.7  4.4                 
Ti II 4589.95 1.230  -1.780   56.3  0.4  1.1   73.0  0.2  1.1  114.7  7.3  6.5   39.9  5.3  3.7
Ti II 4657.19 1.240  -2.320   23.6  0.3  0.7                    78.4  7.2  3.0                 
Ti II 4708.67 1.240  -2.370   22.4  0.3  0.5                    76.8  3.8  3.9                 
Ti II 4762.78 1.080  -2.710   13.1  0.3  0.6   23.0  0.3  0.9   59.0  2.9                      
Ti II 4798.55 1.080  -2.670   19.9  0.3  0.6                    63.5  3.9  5.1                 
Ti II 4865.60 1.120  -2.810   15.4  0.2  0.5   24.8  0.2  0.2   56.7  3.3                      
Ti II 4911.21 3.120  -0.340    5.5  0.4  0.3    8.8  0.4  0.2   18.2  3.6  2.5                 
Ti II 5185.90 1.890  -1.460   24.1  0.2  0.2   37.8  0.2  0.6   70.2  2.4  2.4                 
V  I  4111.78 0.300   0.408   11.0  0.8  0.7                    71.6 12.4  9.3                 
V  I  5703.57 1.050  -0.211                                                    <  8.1          
V  I  6243.10 0.300  -0.978                                     26.4  2.2                      
V  II 3545.20 1.100  -0.390                    68.7  0.3  1.8                                  
V  II 3592.02 1.100  -0.370                    63.9  0.6  0.8                                  
Cr I  4254.34 0.000  -0.114   95.0  0.4  3.0                   189.2  7.4  6.9   77.3  7.0  5.6
Cr I  4274.81 0.000  -0.230   89.6  0.4  2.8  114.5  0.3  2.7  186.9  8.0        75.0 10.2  9.3
Cr I  4289.72 0.000  -0.360   85.2  0.3  2.3  108.0  0.3  2.2  159.7  6.3  7.3   84.0  7.3  6.4
Cr I  4545.96 0.940  -1.380    8.7  1.1  0.7   15.2  0.2  0.1   59.8  5.2                      
Cr I  4600.75 1.000  -1.260    8.2  0.4  0.5   16.3  0.2  0.2   62.8  5.5  4.4                 
Cr I  4613.36 0.960  -1.680                     9.5  0.4  0.3                                  
Cr I  4616.14 0.980  -1.180   10.1  0.3        20.3  0.2  0.2   64.7  3.1                      
Cr I  4626.18 0.970  -1.320    8.3  0.3  0.4   16.4  0.2  0.2   62.7  3.3                      
Cr I  4652.16 1.000  -1.030   12.6  0.4  0.4   25.1  2.9  0.3   73.4  4.2  5.0                 
Cr I  4789.33 2.540  -0.365                                     23.5  3.6  2.0                 
Cr I  5206.04 0.940   0.019   63.3  0.3  1.0   85.1  0.2  1.1  165.7  7.2  3.6   51.1  7.0  4.1
Cr I  5208.44 0.940   0.159   70.6  1.3  1.2  106.6  1.0  3.6  198.7  4.3        69.2  7.4  3.0
Cr I  5298.27 0.980  -1.160                    24.8  0.3  0.6                                  
Cr I  5345.80 1.000  -0.980                    31.9  0.2  0.8                                  
Cr I  5348.32 1.000  -1.290                    20.4  0.2  0.4                                  
Cr I  5409.79 1.030  -0.720   24.9  0.3  0.5   45.1  0.2  0.7  105.6  2.1                      
Mn I  4030.76 0.000  -0.480   96.2  0.6  2.1                   227.7 26.2 14.4   84.4 11.5     
Mn I  4033.08 0.000  -0.617   82.6  0.8  2.5                   217.4 14.0        93.6 63.1 14.9
Mn I  4709.73 2.890  -0.339                                     16.0  3.9  3.2                 
Mn I  4754.03 2.280  -0.085    6.0  0.2  0.5   16.7  0.2        60.2  3.1  3.0                 
Mn I  4783.42 2.300   0.042    8.5  0.4  0.7   25.7  0.5  1.0   69.7  5.2  4.9                 
Mn I  4823.51 2.320   0.144    9.2  0.3  0.4                    71.0  3.8  3.8                 
Mn I  5394.68 0.000  -3.503                     4.2  0.2        42.1  2.0  2.1                 
Fe I  3891.92 3.420  -0.734                    20.7  0.3  1.3                                  
Fe I  3916.73 3.230  -0.604   22.7  0.5  1.3   35.2  0.4  0.8                                  
Fe I  3949.95 2.180  -1.251   52.1  1.1  2.1   75.3  1.0  1.8                                  
Fe I  4118.56 3.570   0.215   39.4  0.5  1.6                    75.6 26.9 17.6                 
Fe I  4147.68 1.490  -2.104   55.9  0.4  1.2                   116.0  7.8  7.1   48.9  7.0  3.6
Fe I  4172.74 0.960  -3.074   42.9  1.1  1.3                                     30.5  6.1     
Fe I  4174.91 0.920  -2.969   48.2  0.9  0.9                                     42.1  6.9     
Fe I  4181.75 2.830  -0.371   52.5  0.4  0.8                    90.2  7.3  7.3                 
Fe I  4187.04 2.450  -0.548   68.5  0.4  2.0                   117.2  7.1  5.5   80.7  9.1  6.1
Fe I  4187.80 2.420  -0.554   71.6  0.4  1.6                   125.8  7.9  6.8   64.5  6.5     
Fe I  4198.30 2.400  -0.719   77.1  0.8  1.9                                     65.8  6.3  5.6
Fe I  4199.10 3.050   0.156   61.0  0.4  1.6                   113.5  8.2  9.9   54.7  6.7     
Fe I  4222.20 2.450  -0.967   51.1  0.5  1.3                   109.7  9.0  8.0   36.7  5.9  5.0
Fe I  4227.44 3.330   0.266                                    119.6  7.6        65.0  9.1  8.9
Fe I  4233.60 2.480  -0.604   66.8  0.3  1.9                   114.7  6.7  6.4   54.0 13.1     
Fe I  4235.94 2.420  -0.341   84.2  0.4  3.3                                                   
Fe I  4250.12 2.470  -0.405   76.1  0.4  2.2                                     69.0  6.4     
Fe I  4258.33 0.090  -4.316   37.5  0.4  2.1                                     40.0  6.7  4.1
Fe I  4271.16 2.450  -0.349   78.0  0.4  1.7  105.2  0.2  2.0                                  
Fe I  4282.41 2.180  -0.779   72.8  0.4  1.9   95.2  0.4  2.1                    78.3  8.5  5.9
Fe I  4299.23 2.420  -0.405                                                      60.8  5.4  2.6
Fe I  4337.04 1.560  -1.695   76.1  0.5  2.3  101.7  0.4  2.6                    64.4  8.2  5.3
Fe I  4375.92 0.000  -3.031                                                      85.3  8.1  5.2
Fe I  4430.61 2.220  -1.659   29.0  0.7  0.5   55.0  0.3  0.7   95.2  7.5  7.5   26.9  5.9  4.6
Fe I  4442.34 2.200  -1.255   52.4  0.5  1.0   80.8  0.3  1.4  135.9  5.7  4.6   51.2  6.9  4.4
Fe I  4447.73 2.220  -1.342   46.4  0.3  1.0   73.8  0.2  1.2  135.9  3.8  4.8                 
Fe I  4459.12 2.180  -1.279   56.9  0.3  1.4   90.3  0.2  1.8                    48.9  5.9  2.7
Fe I  4489.75 0.120  -3.966   53.8  0.6  1.2   88.2  0.4  1.5                    32.5  5.0  5.9
Fe I  4494.57 2.200  -1.136   59.0  0.5  1.3   85.8  0.4  1.2                    58.3  8.9  7.7
Fe I  4531.14 1.490  -2.155   55.9  0.5  1.6   85.6  0.4  1.3  143.2  8.1  6.9   50.5  5.7  4.2
Fe I  4592.65 1.560  -2.449   36.3  0.5  0.9   65.9  0.7  0.7  122.1  6.3  5.1   35.8  5.0     
Fe I  4602.94 1.490  -2.220   55.1  0.5  0.9   83.3  0.3  1.1  139.9  6.7  8.7   52.8  4.2     
Fe I  4625.05 3.240  -1.348    7.4  0.3  0.5   16.0  0.2  0.3   50.2  3.4  3.4                 
Fe I  4788.78 3.240  -1.763    2.7  0.2                         30.8  4.1  3.1                 
Fe I  4871.31 2.870  -0.362   56.4  0.5  1.1   79.9  0.3  1.1  127.9  3.6  3.4   53.8  4.9  3.0
Fe I  4872.14 2.880  -0.567   45.0  0.4  0.6   67.7  0.3  1.0  118.3  3.8  4.0   41.0  4.6  3.9
Fe I  4891.50 2.850  -0.112   67.2  0.4  1.3   92.3  0.4  1.3  146.7  3.4  3.6   70.2  5.3  3.8
Fe I  4919.00 2.870  -0.342   54.3  0.7  1.4   81.3  0.5  0.9  127.3  4.2  4.9   55.6  3.6  6.4
Fe I  4920.51 2.830   0.068   74.5  0.9  2.8  102.2  0.5  1.6                    72.5  6.7  3.2
Fe I  4957.61 2.810   0.233   86.3  0.8  2.5  117.4  0.5  2.0                    83.6  6.0  4.0
Fe I  5083.33 0.960  -2.958   55.5  0.5  1.2                   152.8  2.8  4.2   42.3  4.8  2.3
Fe I  5166.29 0.000  -4.195   57.0  0.3  1.1   93.9  0.1  1.7                    51.3  4.8  3.7
Fe I  5171.59 1.490  -1.793   81.1  0.3  1.8  108.1  0.2  1.5                    74.7  3.3  3.5
Fe I  5192.34 3.000  -0.421   44.6  0.3  0.8   69.6  0.2  0.7  111.5  2.9  3.3   43.8  4.1     
Fe I  5194.94 1.560  -2.090   61.1  0.3  0.2   90.3  0.2  1.3  157.2  4.1  2.3   46.3  4.3     
Fe I  5198.70 2.220  -2.135   16.5  0.3  0.3   36.5  0.2  0.5   97.9  3.0  3.5   19.0  4.8  3.5
Fe I  5217.39 3.210  -1.162   12.5  0.3  0.4   23.4  0.2  0.7   70.4  2.4  1.9                 
Fe I  5227.19 1.560  -1.228                                                     102.4  5.6  4.9
Fe I  5232.94 2.940  -0.057   68.1  0.3  1.0   93.4  0.3  1.1  143.7  2.0  3.3   61.9  4.8  3.6
Fe I  5324.18 3.210  -0.103                    72.6  0.3  1.0                                  
Fe I  5393.18 3.240  -0.715   19.9  0.3  0.4   38.8  0.2  0.9   85.0  2.1  2.5                 
Fe I  5409.14 4.370  -1.270                                     10.7  2.1  2.0                 
Fe I  5410.91 4.470   0.398   10.7  0.2  0.3   21.3  0.2  0.6   51.3  2.2  2.8                 
Fe I  5415.20 4.390   0.642   18.7  0.3  0.4   32.7  0.2  0.4   65.6  2.2                      
Fe I  5424.07 4.320   0.510   24.4  0.3  0.6   41.0  0.2  0.5   84.7  2.2  2.7                 
Fe I  5434.53 1.010  -2.122  100.8  0.5  2.5  133.9  0.3  2.6                    98.1  5.9  4.4
Fe I  5445.05 4.390  -0.030    7.6  0.3  0.3   15.8  0.2  0.3   43.5  5.4  4.6                 
Fe I  5466.40 4.370  -0.620                                     15.4  2.3  1.0                 
Fe I  5473.90 4.150  -0.790                     7.3  0.2  0.5   19.9  2.2  2.3                 
Fe I  5487.75 4.320  -0.620                                     25.3  2.2                      
Fe I  5497.52 1.010  -2.849   61.6  1.0  1.2   98.3  0.3  2.1                    48.1  3.5     
Fe I  5501.48 0.960  -3.047   53.9  1.0  1.1   89.7  0.2  1.6                    46.1  4.1  3.8
Fe I  5506.77 0.990  -2.797   66.7  1.1  1.4  100.6  0.2  2.1                    61.3  5.2  3.6
Fe I  5554.88 4.550  -0.350                                     18.0  2.1  2.3                 
Fe I  5567.39 2.610  -2.671                                     25.7  1.9                      
Fe I  5569.62 3.420  -0.486   19.2  0.3  0.4   38.7  0.3  0.6   83.9  2.2  1.8   22.3  2.9     
Fe I  5572.84 3.400  -0.275   30.1  0.3  0.8   52.5  0.3  0.6  104.5  2.5        27.3  3.2     
Fe I  5576.09 3.430  -0.940   10.8  0.2  0.2   24.7  0.2  0.5   68.2  2.2  2.8                 
Fe I  5586.76 3.370  -0.144   39.1  0.4  0.5   64.0  0.4  1.3  104.2  2.9  4.3   33.3  3.2     
Fe I  5624.54 3.420  -0.755   13.4  0.4  0.4   28.5  0.3  0.9   68.6  2.4                      
Fe I  5662.53 4.180  -0.573                     7.7  0.1  0.7   34.1  2.2  1.1                 
Fe I  5701.54 2.560  -2.216    4.6  0.2  0.4   16.5  2.4  1.0   63.8  1.9                      
Fe I  5753.12 4.260  -0.688                                     18.3  2.4  1.2                 
Fe I  5762.99 4.210  -0.470    5.3  0.3  0.5   13.4  0.5  1.0   29.2  2.8  1.9                 
Fe I  5862.36 4.550  -0.330                                     20.4  2.3  2.1                 
Fe I  5934.65 3.930  -1.120    2.5  0.3                         15.2  2.0                      
Fe I  5956.69 0.860  -4.608                    15.9  0.6  1.1   76.2  1.9                      
Fe I  6024.06 4.550   0.030    7.2  0.7  0.6                    34.5  2.6  2.0                 
Fe I  6065.48 2.610  -1.530   24.1  1.6  0.8                   113.1  2.0        17.1  4.4  2.4
Fe I  6136.62 2.450  -1.400                                    135.8  1.9        30.4  3.3  2.9
Fe I  6136.99 2.200  -2.950                                     56.0  2.2                      
Fe I  6137.69 2.590  -1.403   29.0  0.3  0.6                   120.0  1.9        28.6  2.8     
Fe I  6151.62 2.180  -3.299                                     36.4  1.8  1.4                 
Fe I  6173.35 2.220  -2.880    4.0  0.3                         56.4  2.1  2.6                 
Fe I  6180.20 2.730  -2.649                                     25.4  2.5  2.7                 
Fe I  6191.56 2.430  -1.416   35.9  0.5  0.8                   139.4  2.7        32.8  4.3     
Fe I  6200.31 2.610  -2.437                                     50.2  2.7                      
Fe I  6240.66 2.220  -3.173                                     25.1  1.8  1.5                 
Fe I  6246.33 3.600  -0.877    7.7  0.8  0.2                    56.3  2.6  1.6                 
Fe I  6252.56 2.400  -1.687   27.5  2.5  0.6                   121.0  1.9        23.4  2.9  2.9
Fe I  6254.27 2.280  -2.426    9.6  1.0  0.3                    80.1  2.0  2.2                 
Fe I  6265.13 2.180  -2.550    8.9  1.5  1.3                    93.2  2.1                      
Fe I  6297.79 2.220  -2.740    6.8  0.4  0.5                                                   
Fe I  6301.50 3.650  -0.718    7.9  1.0  0.3                    56.7  2.6                      
Fe I  6302.51 3.690  -1.110                                     28.3  2.5  2.7                 
Fe I  6355.03 2.850  -2.291                                     35.8  2.0                      
Fe I  6393.60 2.430  -1.576   33.6  0.4  0.6                   132.4  1.9        24.4  3.5  7.2
Fe I  6408.02 3.690  -1.018    4.7  0.3                                                        
Fe I  6430.84 2.180  -2.006   28.7  0.4  0.4                   132.2  2.3  2.6   36.7  5.4  2.9
Fe I  6475.62 2.560  -2.942                                     25.4  1.9  1.9                 
Fe I  6481.87 2.280  -2.984                                     49.9  1.8  1.5                 
Fe I  6494.97 2.400  -1.273   52.4  0.4  1.2                   150.3  5.7  2.7   46.5  7.1  2.6
Fe I  6498.94 0.960  -4.687                                     64.4  1.9  2.0                 
Fe I  6546.24 2.760  -1.536   14.3  0.4  0.7                    74.1  4.5 12.8                 
Fe I  6581.21 1.490  -4.679                                     16.2  2.2                      
Fe I  6592.91 2.730  -1.473   19.0  0.2  1.0                   100.9  1.7  2.1                 
Fe I  6593.88 2.430  -2.422    7.5  0.2  0.4                    64.1  2.2  2.4                 
Fe I  6609.11 2.560  -2.692                                     41.2  1.5  1.4                 
Fe I  6750.15 2.420  -2.621    5.5  0.3  0.2                    63.7  1.9                      
Fe I  6978.85 2.480  -2.500    5.7  0.2  0.5                    69.7  1.5  1.6                 
Fe I  6988.52 2.400  -3.560                                     17.1  1.7                      
Fe I  7130.92 4.220  -0.800                                     23.2  1.4                      
Fe I  7151.46 2.480  -3.660                                     10.6  1.7  1.4                 
Fe I  7306.56 4.180  -1.690                                     26.1  1.6  1.5                 
Fe I  7411.15 4.280  -0.280                                     33.5  1.8                      
Fe I  7445.76 4.260   0.030    7.2  0.3  0.5                    47.2  2.3  1.4                 
Fe I  7583.79 3.020  -1.885                                     50.5  2.0                      
Fe I  7586.03 4.310  -0.130                                     36.1  2.0  3.9                 
Fe I  7748.27 2.950  -1.751                                     79.6  1.7  2.1                 
Fe I  7780.56 4.470  -0.040                                     34.8  2.5  2.1                 
Fe II 4178.86 2.570  -2.530   36.6  0.5  0.7                    64.2  9.8  5.4   44.6  8.6  9.4
Fe II 4233.18 2.580  -1.809   70.1  0.4  1.6                   106.6  7.2  5.8   61.0 14.9  5.5
Fe II 4416.83 2.770  -2.430   25.7  0.3  0.6   43.7  0.2  0.7   82.8 13.8  7.2   14.5  6.0  3.5
Fe II 4491.40 2.840  -2.600   15.3  0.5  0.6   31.2  0.2  0.2   42.5  7.4  7.8                 
Fe II 4508.30 2.840  -2.280   31.9  0.3        52.5  0.2        61.7  3.4                      
Fe II 4555.88 2.820  -2.170   32.3  0.4  0.5   52.4  0.2  0.6   64.6  5.0                      
Fe II 4576.35 2.830  -2.900   11.4  0.3  0.4   22.7  0.2  0.3   36.2  3.3  2.8                 
Fe II 4583.84 2.810  -1.740   59.8  0.5  1.1   80.9  0.2  1.6   96.0  4.5  5.2   59.7  6.3  3.3
Fe II 4923.93 2.890  -1.206   77.7  0.9  1.7  102.8  0.7  1.2  118.7  8.9  3.5   81.6  7.1  3.4
Fe II 5018.44 2.890  -1.350   89.4  0.8  2.3  112.8  0.7  1.6  138.2  3.2  5.3   93.0  6.1  3.1
Fe II 5197.58 3.230  -2.230   22.3  0.3  0.3   32.0  2.6  0.4   50.6  3.7  2.9   19.8  4.8  4.1
Fe II 5234.64 3.220  -2.220   25.2  0.2  0.4   43.5  0.2  0.6   61.8  2.1  2.9   27.3  4.1  2.5
Fe II 5534.85 3.250  -2.640    7.9  0.2  0.4   18.5  0.3  0.7   33.0  2.6  2.6                 
Fe II 6247.56 3.890  -2.430    4.8  0.2                         14.6  1.7  1.6                 
Fe II 6456.37 3.900  -2.190    8.0  0.4  0.4                    25.3  2.1  2.2                 
Fe II 6516.05 2.890  -3.372    7.2  0.3  0.4                    26.9  2.4  2.2                 
Co I  3842.05 0.920  -0.763                    59.5  0.2  0.9                                  
Co I  3845.47 0.920   0.009                    92.4  0.3  1.8                                  
Co I  3873.11 0.430  -0.666   96.1  0.6  3.6  123.8  0.2                                       
Co I  4121.33 0.920  -0.315   65.4  0.6  1.2                   111.1 13.6  8.2   59.6  7.0  5.2
Co I  5483.34 1.710  -1.490                                     27.0  1.8                      
Co I  6814.95 1.960  -1.900                                     14.3  4.2  1.3                 
Ni I  3807.14 0.420  -1.180                   117.2  1.1  2.2                                  
Ni I  3858.30 0.420  -0.967                   122.9  0.5  2.9                                  
Ni I  4401.55 3.190   0.084   15.4  0.3        34.7  0.2        70.7  4.3                      
Ni I  5578.73 1.680  -2.640                     9.0  0.2  0.6   35.1  1.9  1.9                 
Ni I  5587.86 1.940  -2.140                     9.2  0.2  0.5   32.6  2.1  1.9                 
Ni I  5592.28 1.950  -2.590                     7.3  0.2        29.8  2.4  2.3                 
Ni I  5892.87 1.990  -2.340    4.2  0.2        20.6  0.7  0.8   45.0  3.2  1.5                 
Ni I  6314.67 1.940  -1.770                                     41.0  2.5  2.1                 
Ni I  6482.81 1.930  -2.630                                     17.1  2.0  1.3                 
Ni I  6586.31 1.950  -2.810                                     20.8  1.9  1.1                 
Ni I  6643.64 1.680  -2.300    9.1  0.4                         88.7  2.2                      
Ni I  6767.77 1.830  -2.170    7.9  0.4  0.4                    70.2  2.6      <  7.9          
Ni I  7122.20 3.540   0.048    5.3  0.1  0.3                    44.7  2.2  1.1                 
Ni I  7409.35 3.800  -0.100                                     25.8  1.8  2.4                 
Ni I  7414.51 1.990  -2.570                                     37.1  2.1  1.4                 
Ni I  7422.27 3.630  -0.129                                     31.9  2.0  1.6                 
Ni I  7727.62 3.680  -0.162                                     33.4  2.8  2.1                 
Ni I  7748.89 3.700  -0.130                                     28.2  2.0  2.0                 
Ni I  7788.93 1.950  -2.420                                     67.5  4.4  2.3                 
Ni I  7797.59 3.900  -0.180                                     16.5  2.0                      
Cu I  5105.55 1.390  -1.505                                     35.9  2.2  2.0                 
Cu I  5782.12 1.640  -1.781                                                    < 10.5          
Zn I  4722.16 4.030  -0.390    8.6  0.6  0.4                    35.3  7.0  3.9                 
Zn I  4810.54 4.080  -0.170   11.1  0.3  0.4                    32.5  3.1  2.8 < 22.2          
Sr II 4077.71 0.000   0.151  142.4  0.7  2.4                   257.0 34.7 15.2  109.2  8.1     
Sr II 4215.53 0.000  -0.170  130.3  0.8  2.4                   279.7 13.7 11.6   95.3  9.7  7.4
Y  II 3774.33 0.130   0.220                    79.4  0.3  1.8                                  
Y  II 3788.70 0.100  -0.060                    68.5  0.2  1.4                                  
Y  II 3818.35 0.130  -0.974                    27.6  0.2                                       
Y  II 3832.89 0.180  -0.330                    63.7  0.3  1.6                                  
Y  II 3950.36 0.100  -0.484   43.4  0.8  1.9   54.4  0.4  1.6                                  
Y  II 4398.02 0.130  -1.000   19.6  0.3  0.8   29.3  0.2  0.8   79.7  4.3  3.1 < 11.1          
Y  II 4854.87 0.990  -0.380    9.4  0.7  0.5                    57.5  5.1  4.9                 
Y  II 4883.69 1.080   0.070   17.1  0.2  0.7   22.8  0.2  0.4   73.3  3.1  2.5                 
Y  II 5087.42 1.080  -0.160    9.4  0.2  0.4                    57.5  3.0  1.6                 
Y  II 5123.21 0.990  -0.830    2.1  0.2         4.2  0.1        29.5  3.5  2.3                 
Y  II 5200.41 0.990  -0.570    5.6  0.3  0.3    8.0  0.2  0.3   49.0  3.3  2.1                 
Y  II 5205.72 1.030  -0.340    8.4  0.6  0.4   12.4  0.4  0.6   72.6  6.6  2.5                 
Zr II 3836.76 0.560  -0.060                    46.4  0.3  2.3                                  
Zr II 3998.97 0.560  -0.670   28.9  0.4  1.1                   111.3 13.4 10.8                 
Zr II 4050.33 0.710  -1.000    7.5  0.4  1.0                                                   
Zr II 4161.21 0.710  -0.720   18.5  0.5  0.8                    77.5  6.4                      
Zr II 4208.98 0.710  -0.460   22.5  0.6  0.8                    85.2 11.2 13.2 < 27.9          
Zr II 4317.32 0.710  -1.380    6.2  0.9  0.6    8.3  0.7  0.5   48.0  5.2                      
Ba II 4554.04 0.000   0.140  141.5  0.7  3.1  100.2  0.2  1.6  160.5  4.2  4.7   68.7  9.1  3.5
Ba II 4934.09 0.000  -0.160  140.4  1.6  1.7   92.6  0.5  1.0  168.2  3.3  4.4   51.4  5.8  3.1
Ba II 5853.68 0.600  -0.908   30.9  0.4  0.8   13.8  0.3  1.3   53.6  1.9                      
Ba II 6141.71 0.700  -0.032   78.5  0.3                        108.5  1.9        15.0  3.1     
Ba II 6496.89 0.600  -0.407   71.6  0.3  2.5                   109.5  1.8  2.0   21.8  3.4  2.5
La II 3949.10 0.400   0.490   21.5  1.4  1.6                                                   
La II 3988.52 0.400   0.210   11.5  0.7  1.3                                                   
La II 3995.75 0.170  -0.060   16.0  1.0  1.0                                                   
La II 4086.72 0.000  -0.070   23.1  0.7  0.8                                                   
La II 4123.23 0.320   0.130   16.3  0.4  1.0                                   < 17.0          
La II 4333.74 0.170  -0.060   19.3  0.3                       < 19.8                           
La II 5122.99 0.320  -0.850    2.7  0.2                                                        
Ce II 4127.37 0.680   0.240    5.8  0.7  0.8                                                   
Ce II 4222.60 0.120  -0.180    7.2  0.4  1.1                                   < 11.5          
Ce II 4486.91 0.300  -0.360    5.2  0.3  0.7                                                   
Ce II 4562.36 0.480   0.330    7.7  0.2  0.3                                                   
Ce II 4628.16 0.520   0.260    5.4  0.3  0.3                  < 12.6                           
Pr II 3964.26 0.220  -0.400   14.3  0.5        18.4  0.3                       < 23.4          
Pr II 3964.81 0.050   0.090    6.8  0.5                                                        
Pr II 4062.81 0.420   0.570                                   < 15.1                           
Nd II 3973.26 0.630   0.360    5.9  0.5  1.6                                                   
Nd II 4021.34 0.320  -0.100    9.8  0.7  1.0                                                   
Nd II 4061.09 0.470   0.290   20.8  0.4  0.8    3.4  0.2                                       
Nd II 4069.27 0.060  -0.570    8.4  0.6  0.8                                                   
Nd II 4109.46 0.320   0.180   24.8  0.5  1.2                                   < 13.4          
Nd II 4232.38 0.060  -0.470    8.8  0.3  0.7                  < 16.6                           
Nd II 4446.39 0.200  -0.350    6.7  0.3  0.6                                                   
Nd II 4462.99 0.560   0.040    7.4  0.3  0.5                                                   
Nd II 4959.13 0.060  -0.800    5.5  0.3  0.2                                                   
Nd II 5092.80 0.380  -0.610    4.7  0.2                                                        
Sm II 4318.94 0.280  -0.270   11.0  1.0  0.8                                                   
Sm II 4420.53 0.330  -0.380    7.5  0.6  0.6                                                   
Sm II 4537.95 0.480  -0.230    2.7  0.2                       < 12.8           <  9.6          
Sm II 4815.81 0.180  -0.770    3.0  0.3                                                        
Eu II 3907.10 0.210   0.170   22.4  0.6  1.1                                                   
Eu II 4129.70 0.000   0.220   42.7  0.4  2.8                                   < 15.8          
Eu II 4205.05 0.000   0.210   59.0  0.6  3.6                    28.1  6.2                      
Gd II 4191.07 0.430  -0.680                                   < 28.3           < 11.8          
Dy II 3538.52 0.000  -0.020                     7.2  0.3  0.6                                  
Dy II 3996.69 0.590  -0.190    4.8  0.4                                                        
Dy II 4103.30 0.100  -0.370   17.0  0.4  1.5                  < 27.8                           
Dy II 4468.14 0.100  -1.500                                                    < 19.7          
Ho II 3810.73 0.000   0.190                    17.2  0.2                                       
Pb I  4057.81 1.320  -0.180                                   < 24.4           < 19.1          

